A Light Touch for Heavily Constrained SGD

Minimizing empirical risk subject to a set of constraints can be a useful strategy for learning restricted classes of functions, such as monotonic functions, submodular functions, classifiers that guarantee a certain class label for some subset of examples, etc. However, these restrictions may result in a very large number of constraints. Projected stochastic gradient descent (SGD) is often the default choice for large-scale optimization in machine learning, but requires a projection after each update. For heavily-constrained objectives, we propose an efficient extension of SGD that stays close to the feasible region while only applying constraints probabilistically at each iteration. Theoretical analysis shows a compelling trade-off between per-iteration work and the number of iterations needed on problems with a large number of constraints.

==> words.txt <==
abbrvnat
Ackermann
Amphitheatre
anonymized
badpgrad
Bregman
Canini
covariance
dataset
differentiations
disfavorably
duals
Fard
Frank
Friedlander
Frigyik
greaterthan
heavylight
hyperparameters
ICML
infeasible
instantiations
IPOPT
istwocolumn
iteratively
KKT
linprog
Lipschitz
logarithmically
Milani
minibatch
minibatched
minibatching
Minibatching
minima
minimax
minimizer
monotonicity
multinomial
multinoulli
nonnegativity
nonzeros
optimality
parallelize
parameterized
Pfeifer
Pinsker's
polytope
probabilistically
quadprog
RHS
runtime
runtimes
Schwarz
SGD
stochastically
subdifferential
subgradient
subgradients
sublinear
submodular
submodularity
suboptimal
suboptimalities
suboptimality
subproblems
supergradient
supergradients
superlinear
supermartingale
uncentered
webpage

